Dust Spreading in Debris Discs: Do Small Grains Cling on to Their Birth Environment?

Debris discs are dusty belts of planetesimals around main-sequence stars, similar to the asteroid and Kuiper belts in our solar system. The planetesimals cannot be observed directly, yet they produce detectable dust in mutual collisions. Observing the dust, we can try to infer properties of invisible planetesimals. Here we address the question of what is the best way to measure the location of outer planetesimal belts that encompass extrasolar planetary systems. A standard method is using resolved images at mm-wavelengths, which reveal dust grains with sizes comparable to the observational wavelength. Smaller grains seen in the infrared (IR) are subject to several non-gravitational forces that drag them away from their birth rings, and so may not closely trace the parent bodies. In this study, we examine whether imaging of debris discs at shorter wavelengths might enable determining the spatial location of the exo-Kuiper belts with sufficient accuracy. We find that around M-type stars the dust best visible in the mid-IR is efficiently displaced inward from their birth location by stellar winds, causing the discs to look more compact in mid-IR images than they actually are. However, around earlier-type stars where the majority of debris discs is found, discs are still the brightest at the birth ring location in the mid-IR regime. Thus, sensitive IR facilities with good angular resolution, such as MIRI on JWST, will enable tracing exo-Kuiper belts in nearby debris disc systems.

==> Bib.bbl.std <==
\begin{thebibliography}{}
\makeatletter
\relax
\def\mn@urlcharsother{\let\do\@makeother \do\$\do\&\do\#\do\^\do\_\do\%\do\~}
\def\mn@doi{\begingroup\mn@urlcharsother \@ifnextchar [ {\mn@doi@}
  {\mn@doi@[]}}
\def\mn@doi@[#1]#2{\def\@tempa{#1}\ifx\@tempa\@empty \href
  {http://dx.doi.org/#2} {doi:#2}\else \href {http://dx.doi.org/#2} {#1}\fi
  \endgroup}
\def\mn@eprint#1#2{\mn@eprint@#1:#2::\@nil}
\def\mn@eprint@arXiv#1{\href {http://arxiv.org/abs/#1} {{\tt arXiv:#1}}}
\def\mn@eprint@dblp#1{\href {http://dblp.uni-trier.de/rec/bibtex/#1.xml}
  {dblp:#1}}
\def\mn@eprint@#1:#2:#3:#4\@nil{\def\@tempa {#1}\def\@tempb {#2}\def\@tempc
  {#3}\ifx \@tempc \@empty \let \@tempc \@tempb \let \@tempb \@tempa \fi \ifx
  \@tempb \@empty \def\@tempb {arXiv}\fi \@ifundefined
  {mn@eprint@\@tempb}{\@tempb:\@tempc}{\expandafter \expandafter \csname
  mn@eprint@\@tempb\endcsname \expandafter{\@tempc}}}

\bibitem[\protect\citeauthoryear{Augereau \& Beust}{Augereau \&
  Beust}{2006}]{augereau-beust-2006}
Augereau J.,  Beust H.,  2006, \AAp, 455, 987

\bibitem[\protect\citeauthoryear{{Ballering}, {Rieke}, {Su}  \&
  {Gaspar}}{{Ballering} et~al.}{2016}]{ballering-et-al-2016}
{Ballering} N.,  {Rieke} G.,  {Su} K.~Y.~L.,   {Gaspar} A.,  2016, in American
  Astronomical Society Meeting Abstracts \#227. p. 228.03

\bibitem[\protect\citeauthoryear{Bohren \& Huffman}{Bohren \&
  Huffman}{1983}]{bohren-huffman-1983}
Bohren C.~F.,  Huffman D.~R.,  1983, Absorption and Scattering of Light by
  Small Particles.
Wiley and Sons: New York -- Chichester -- Brisbane -- Toronto -- Singapore

\bibitem[\protect\citeauthoryear{{Bonfils} et~al.,}{{Bonfils}
  et~al.}{2005}]{bonfils-et-al-2005}
{Bonfils} X.,  et~al., 2005, \mn@doi [\AAp] {10.1051/0004-6361:200500193},
  \href {http://adsabs.harvard.edu/abs/2005A%26A...443L..15B} {443, L15}

\bibitem[\protect\citeauthoryear{{Bonsor}, {Wyatt}, {Kral}, {Kennedy},
  {Shannon}  \& {Ertel}}{{Bonsor} et~al.}{2018}]{bonsor-et-al-2018}
{Bonsor} A.,  {Wyatt} M.~C.,  {Kral} Q.,  {Kennedy} G.,  {Shannon} A.,
  {Ertel} S.,  2018, \mn@doi [\MNRAS] {10.1093/mnras/sty2200}, \href
  {http://adsabs.harvard.edu/abs/2018MNRAS.480.5560B} {480, 5560}

\bibitem[\protect\citeauthoryear{Burns, Lamy  \& Soter}{Burns
  et~al.}{1979}]{burns-et-al-1979}
Burns J.~A.,  Lamy P.~L.,   Soter S.,  1979, Icarus, 40, 1

\bibitem[\protect\citeauthoryear{{Bushouse}, {Droettboom}  \&
  {Greenfield}}{{Bushouse} et~al.}{2017}]{bushouse-et-al-2017}
{Bushouse} H.,  {Droettboom} M.,   {Greenfield} P.,  2017, in {Lorente}
  N.~P.~F.,  {Shortridge} K.,   {Wayth} R.,  eds,  Astronomical Society of the
  Pacific Conference Series Vol. 512, Astronomical Data Analysis Software and
  Systems XXV. p.~355

\bibitem[\protect\citeauthoryear{{Butler}, {Marcy}, {Vogt}, {Fischer}, {Henry},
  {Laughlin}  \& {Wright}}{{Butler} et~al.}{2003}]{butler-et-al-2003}
{Butler} R.~P.,  {Marcy} G.~W.,  {Vogt} S.~S.,  {Fischer} D.~A.,  {Henry}
  G.~W.,  {Laughlin} G.,   {Wright} J.~T.,  2003, \mn@doi [\ApJ]
  {10.1086/344570}, \href {http://adsabs.harvard.edu/abs/2003ApJ...582..455B}
  {582, 455}

\bibitem[\protect\citeauthoryear{{David} \& {Pegourie}}{{David} \&
  {Pegourie}}{1995}]{david-pegourie-1995}
{David} P.,  {Pegourie} B.,  1995, \AAp, \href
  {http://adsabs.harvard.edu/abs/1995A%26A...293..833D} {293, 833}

\bibitem[\protect\citeauthoryear{Dohnanyi}{Dohnanyi}{1969}]{dohnanyi-1969}
Dohnanyi J.~S.,  1969, \JGR, 74, 2531

\bibitem[\protect\citeauthoryear{{Draine}}{{Draine}}{2003}]{draine-2003}
{Draine} B.~T.,  2003, \mn@doi [\ARAA]
  {10.1146/annurev.astro.41.011802.094840}, \href
  {http://esoads.eso.org/abs/2003ARA%26A..41..241D} {41, 241}

\bibitem[\protect\citeauthoryear{{Draine} \& {Lee}}{{Draine} \&
  {Lee}}{1984}]{draine-lee-1984}
{Draine} B.~T.,  {Lee} H.~M.,  1984, \mn@doi [\ApJ] {10.1086/162480}, \href
  {http://adsabs.harvard.edu/abs/1984ApJ...285...89D} {285, 89}

\bibitem[\protect\citeauthoryear{{Eiroa} et~al.,}{{Eiroa}
  et~al.}{2013}]{eiroa-et-al-2013}
{Eiroa} C.,  et~al., 2013, \mn@doi [\AAp] {10.1051/0004-6361/201321050}, \href
  {http://adsabs.harvard.edu/abs/2013A%26A...555A..11E} {555, A11}

\bibitem[\protect\citeauthoryear{{Engler} et~al.,}{{Engler}
  et~al.}{2018}]{engler-et-al-2019}
{Engler} N.,  et~al., 2018, arXiv e-prints, \href
  {http://adsabs.harvard.edu/abs/2018arXiv181202750E} {}

\bibitem[\protect\citeauthoryear{{Ertel} et~al.,}{{Ertel}
  et~al.}{2012}]{ertel-et-al-2012}
{Ertel} S.,  et~al., 2012, \mn@doi [\AAp] {10.1051/0004-6361/201118077}, \href
  {http://adsabs.harvard.edu/abs/2012A%26A...541A.148E} {541, A148}

\bibitem[\protect\citeauthoryear{{Ertel} et~al.,}{{Ertel}
  et~al.}{2018}]{ertel-et-al-2018}
{Ertel} S.,  et~al., 2018, \mn@doi [\AJ] {10.3847/1538-3881/aab717}, \href
  {http://adsabs.harvard.edu/abs/2018AJ....155..194E} {155, 194}

\bibitem[\protect\citeauthoryear{{Flaherty}, {Hughes}, {Mamajek}  \&
  {Murphy}}{{Flaherty} et~al.}{2018}]{flaherty-et-al-2019}
{Flaherty} K.~M.,  {Hughes} A.~M.,  {Mamajek} E.~E.,   {Murphy} S.~J.,  2018,
  arXiv e-prints, \href {http://adsabs.harvard.edu/abs/2018arXiv181204124F} {}

\bibitem[\protect\citeauthoryear{{Geiler}, {Krivov}, {Booth}  \&
  {L{\"o}hne}}{{Geiler} et~al.}{2019}]{geiler-et-al-2019}
{Geiler} F.,  {Krivov} A.~V.,  {Booth} M.,   {L{\"o}hne} T.,  2019, \mn@doi
  [\mnras] {10.1093/mnras/sty3160}, \href
  {http://adsabs.harvard.edu/abs/2019MNRAS.483..332G} {483, 332}

\bibitem[\protect\citeauthoryear{{Greenhouse}}{{Greenhouse}}{2016}]{greenhouse-2016}
{Greenhouse} M.~A.,  2016, in Space Telescopes and Instrumentation 2016:
  Optical, Infrared, and Millimeter Wave. p. 990406,
  \mn@doi{10.1117/12.2231448}

\bibitem[\protect\citeauthoryear{Grigorieva, Th\'ebault, Artymowicz  \&
  Brandeker}{Grigorieva et~al.}{2007}]{grigorieva-et-al-2007}
Grigorieva A.,  Th\'ebault P.,  Artymowicz P.,   Brandeker A.,  2007, \AAp,
  475, 755

\bibitem[\protect\citeauthoryear{Hauschildt, Allard  \& Baron}{Hauschildt
  et~al.}{1999}]{hauschildt-et-al-1999}
Hauschildt P.,  Allard F.,   Baron E.,  1999, \ApJ, 512, 377

\bibitem[\protect\citeauthoryear{{Hughes}, {Duch{\^e}ne}  \&
  {Matthews}}{{Hughes} et~al.}{2018}]{hughes-et-al-2018}
{Hughes} A.~M.,  {Duch{\^e}ne} G.,   {Matthews} B.~C.,  2018, \mn@doi [\ARAA]
  {10.1146/annurev-astro-081817-052035}, \href
  {http://adsabs.harvard.edu/abs/2018ARA%26A..56..541H} {56, 541}

\bibitem[\protect\citeauthoryear{{Kennedy} \& {Piette}}{{Kennedy} \&
  {Piette}}{2015}]{kennedy-piette-2015}
{Kennedy} G.~M.,  {Piette} A.,  2015, \mn@doi [\MNRAS] {10.1093/mnras/stv453},
  \href {http://adsabs.harvard.edu/abs/2015MNRAS.449.2304K} {449, 2304}

\bibitem[\protect\citeauthoryear{{Kennedy} \& {Wyatt}}{{Kennedy} \&
  {Wyatt}}{2010}]{kennedy-wyatt-2010}
{Kennedy} G.~M.,  {Wyatt} M.~C.,  2010, \mn@doi [\MNRAS]
  {10.1111/j.1365-2966.2010.16528.x}, \href
  {http://adsabs.harvard.edu/abs/2010MNRAS.405.1253K} {405, 1253}

\bibitem[\protect\citeauthoryear{{Kral}, {Marino}, {Wyatt}, {Kama}  \&
  {Matra}}{{Kral} et~al.}{2018}]{kral-et-al-2018}
{Kral} Q.,  {Marino} S.,  {Wyatt} M.~C.,  {Kama} M.,   {Matra} L.,  2018, arXiv
  e-prints, \href {http://adsabs.harvard.edu/abs/2018arXiv181108439K} {}

\bibitem[\protect\citeauthoryear{Krivov}{Krivov}{2010}]{krivov-2010}
Krivov A.~V.,  2010, \RAA, 10, 383

\bibitem[\protect\citeauthoryear{Krivov, Srem\v{c}evi\'c  \& Spahn}{Krivov
  et~al.}{2005}]{krivov-et-al-2005}
Krivov A.~V.,  Srem\v{c}evi\'c M.,   Spahn F.,  2005, Icarus, 174, 105

\bibitem[\protect\citeauthoryear{Krivov, L\"ohne  \& Srem\v{c}evi\'c}{Krivov
  et~al.}{2006}]{krivov-et-al-2006}
Krivov A.~V.,  L\"ohne T.,   Srem\v{c}evi\'c M.,  2006, \AAp, 455, 509

\bibitem[\protect\citeauthoryear{Krivov, M\"uller, L\"ohne  \& Mutschke}{Krivov
  et~al.}{2008}]{krivov-et-al-2008}
Krivov A.~V.,  M\"uller S.,  L\"ohne T.,   Mutschke H.,  2008, \ApJ, 687, 608

\bibitem[\protect\citeauthoryear{{Krivov} et~al.,}{{Krivov}
  et~al.}{2013}]{krivov-et-al-2013}
{Krivov} A.~V.,  et~al., 2013, \mn@doi [\ApJ] {10.1088/0004-637X/772/1/32},
  \href {http://adsabs.harvard.edu/abs/2013ApJ...772...32K} {772, 32}

\bibitem[\protect\citeauthoryear{{Lagrange} et~al.,}{{Lagrange}
  et~al.}{2010}]{lagrange-et-al-2010}
{Lagrange} A.-M.,  et~al., 2010, \mn@doi [Science] {10.1126/science.1187187},
  \href {http://adsabs.harvard.edu/abs/2010Sci...329...57L} {329, 57}

\bibitem[\protect\citeauthoryear{{Lieman-Sifry}, {Hughes}, {Carpenter},
  {Gorti}, {Hales}  \& {Flaherty}}{{Lieman-Sifry}
  et~al.}{2016}]{lieman-sifry-et-al-2016}
{Lieman-Sifry} J.,  {Hughes} A.~M.,  {Carpenter} J.~M.,  {Gorti} U.,  {Hales}
  A.,   {Flaherty} K.~M.,  2016, \mn@doi [\ApJ] {10.3847/0004-637X/828/1/25},
  \href {http://adsabs.harvard.edu/abs/2016ApJ...828...25L} {828, 25}

\bibitem[\protect\citeauthoryear{{L{\"o}hne}, {Krivov}  \&
  {Rodmann}}{{L{\"o}hne} et~al.}{2008}]{loehne-et-al-2008}
{L{\"o}hne} T.,  {Krivov} A.~V.,   {Rodmann} J.,  2008, \mn@doi [\ApJ]
  {10.1086/524840}, \href {http://adsabs.harvard.edu/abs/2008ApJ...673.1123L}
  {673, 1123}

\bibitem[\protect\citeauthoryear{{L{\"o}hne} et~al.,}{{L{\"o}hne}
  et~al.}{2012}]{loehne-et-al-2012}
{L{\"o}hne} T.,  et~al., 2012, \mn@doi [\AAp] {10.1051/0004-6361/201117731},
  \href {http://adsabs.harvard.edu/abs/2012A%26A...537A.110L} {537, A110}

\bibitem[\protect\citeauthoryear{{L{\"o}hne}, {Krivov}, {Kirchschlager},
  {Sende}  \& {Wolf}}{{L{\"o}hne} et~al.}{2017}]{loehne-et-al-2017}
{L{\"o}hne} T.,  {Krivov} A.~V.,  {Kirchschlager} F.,  {Sende} J.~A.,   {Wolf}
  S.,  2017, \mn@doi [\AAp] {10.1051/0004-6361/201630297}, \href
  {http://adsabs.harvard.edu/abs/2017A%26A...605A...7L} {605, A7}

\bibitem[\protect\citeauthoryear{{MacGregor} et~al.,}{{MacGregor}
  et~al.}{2018}]{macgregor-et-al-2018}
{MacGregor} M.~A.,  et~al., 2018, \mn@doi [\apj] {10.3847/1538-4357/aaec71},
  \href {http://adsabs.harvard.edu/abs/2018ApJ...869...75M} {869, 75}

\bibitem[\protect\citeauthoryear{{Marino} et~al.,}{{Marino}
  et~al.}{2018}]{marino-et-al-2018b}
{Marino} S.,  et~al., 2018, \mn@doi [\MNRAS] {10.1093/mnras/sty1790}, \href
  {http://adsabs.harvard.edu/abs/2018MNRAS.479.5423M} {479, 5423}

\bibitem[\protect\citeauthoryear{{Marois}, {Zuckerman}, {Konopacky},
  {Macintosh}  \& {Barman}}{{Marois} et~al.}{2010}]{marois-et-al-2010}
{Marois} C.,  {Zuckerman} B.,  {Konopacky} Q.~M.,  {Macintosh} B.,   {Barman}
  T.,  2010, \mn@doi [Nature] {10.1038/nature09684}, \href
  {http://adsabs.harvard.edu/abs/2010Natur.468.1080M} {468, 1080}

\bibitem[\protect\citeauthoryear{{Matr{\`a}}, {Marino}, {Kennedy}, {Wyatt},
  {{\"O}berg}  \& {Wilner}}{{Matr{\`a}} et~al.}{2018}]{matra-et-al-2018}
{Matr{\`a}} L.,  {Marino} S.,  {Kennedy} G.~M.,  {Wyatt} M.~C.,  {{\"O}berg}
  K.~I.,   {Wilner} D.~J.,  2018, \mn@doi [\ApJ] {10.3847/1538-4357/aabcc4},
  \href {http://adsabs.harvard.edu/abs/2018ApJ...859...72M} {859, 72}

\bibitem[\protect\citeauthoryear{{Matthews}, {Krivov}, {Wyatt}, {Bryden}  \&
  {Eiroa}}{{Matthews} et~al.}{2014}]{matthews-et-al-2014}
{Matthews} B.~C.,  {Krivov} A.~V.,  {Wyatt} M.~C.,  {Bryden} G.,   {Eiroa} C.,
  2014, \mn@doi [{Protostars and Planets VI}]
  {10.2458/azu_uapress_9780816531240-ch023}, \href
  {http://adsabs.harvard.edu/abs/2014prpl.conf..521M} {pp 521--544}

\bibitem[\protect\citeauthoryear{{Mennesson} et~al.,}{{Mennesson}
  et~al.}{2014}]{mennesson-et-al-2014}
{Mennesson} B.,  et~al., 2014, \mn@doi [\ApJ] {10.1088/0004-637X/797/2/119},
  \href {http://adsabs.harvard.edu/abs/2014ApJ...797..119M} {797, 119}

\bibitem[\protect\citeauthoryear{{Mo{\'o}r} et~al.,}{{Mo{\'o}r}
  et~al.}{2013}]{moor-et-al-2013}
{Mo{\'o}r} A.,  et~al., 2013, \mn@doi [\ApJL] {10.1088/2041-8205/775/2/L51},
  \href {http://cdsads.u-strasbg.fr/abs/2013ApJ...775L..51M} {775, L51}

\bibitem[\protect\citeauthoryear{{Mo{\'o}r} et~al.,}{{Mo{\'o}r}
  et~al.}{2017}]{moor-et-al-2017}
{Mo{\'o}r} A.,  et~al., 2017, \mn@doi [\ApJ] {10.3847/1538-4357/aa8e4e}, \href
  {http://adsabs.harvard.edu/abs/2017ApJ...849..123M} {849, 123}

\bibitem[\protect\citeauthoryear{{Moro-Mart{\'{\i}}n}, {Malhotra}, {Bryden},
  {Rieke}, {Su}, {Beichman}  \& {Lawler}}{{Moro-Mart{\'{\i}}n}
  et~al.}{2010}]{moromartin-et-al-2010}
{Moro-Mart{\'{\i}}n} A.,  {Malhotra} R.,  {Bryden} G.,  {Rieke} G.~H.,  {Su}
  K.~Y.~L.,  {Beichman} C.~A.,   {Lawler} S.~M.,  2010, \mn@doi [\ApJ]
  {10.1088/0004-637X/717/2/1123}, \href
  {http://esoads.eso.org/abs/2010ApJ...717.1123M} {717, 1123}

\bibitem[\protect\citeauthoryear{M\"uller, L\"ohne  \& Krivov}{M\"uller
  et~al.}{2010}]{mueller-et-al-2009}
M\"uller S.,  L\"ohne T.,   Krivov A.~V.,  2010, \ApJ, 708, 1728

\bibitem[\protect\citeauthoryear{{Padovani}}{{Padovani}}{2018}]{padovani-2018}
{Padovani} P.,  2018, in Protoplanetary disks seen through the eyes of
  new-generation high-resolution instruments. Proceedings of the conference
  held 25-28 June, 2018 in Rome, Italy. Online at <A
  href=``https://indico.ict.inaf.it/event/631/''>https://indico.ict.inaf.it/event/631/</A>,
  id. 6.. p.~6, \mn@doi{10.5281/zenodo.1889398}

\bibitem[\protect\citeauthoryear{Pawellek}{Pawellek}{2017}]{pawellek-2017}
Pawellek N.,  2017, PhD thesis, Jena, \url
  {https://www.db-thueringen.de/receive/dbt_mods_00031595}

\bibitem[\protect\citeauthoryear{{Pawellek} \& {Krivov}}{{Pawellek} \&
  {Krivov}}{2015}]{pawellek-krivov-2015}
{Pawellek} N.,  {Krivov} A.~V.,  2015, \mn@doi [\MNRAS]
  {10.1093/mnras/stv2142}, \href
  {http://adsabs.harvard.edu/abs/2015MNRAS.454.3207P} {454, 3207}

\bibitem[\protect\citeauthoryear{{Pawellek}, {Krivov}, {Marshall},
  {Montesinos}, {{\'A}brah{\'a}m}, {Mo{\'o}r}, {Bryden}  \& {Eiroa}}{{Pawellek}
  et~al.}{2014}]{pawellek-et-al-2014}
{Pawellek} N.,  {Krivov} A.~V.,  {Marshall} J.~P.,  {Montesinos} B.,
  {{\'A}brah{\'a}m} P.,  {Mo{\'o}r} A.,  {Bryden} G.,   {Eiroa} C.,  2014,
  \mn@doi [\apj] {10.1088/0004-637X/792/1/65}, \href
  {http://adsabs.harvard.edu/abs/2014ApJ...792...65P} {792, 65}

\bibitem[\protect\citeauthoryear{{Plavchan}, {Jura}  \& {Lipscy}}{{Plavchan}
  et~al.}{2005}]{plavchan-et-al-2005}
{Plavchan} P.,  {Jura} M.,   {Lipscy} S.~J.,  2005, \mn@doi [\ApJ]
  {10.1086/432568}, \href {http://adsabs.harvard.edu/abs/2005ApJ...631.1161P}
  {631, 1161}

\bibitem[\protect\citeauthoryear{{Plavchan}, {Werner}, {Chen}, {Stapelfeldt},
  {Su}, {Stauffer}  \& {Song}}{{Plavchan} et~al.}{2009}]{plavchan-et-al-2009}
{Plavchan} P.,  {Werner} M.~W.,  {Chen} C.~H.,  {Stapelfeldt} K.~R.,  {Su}
  K.~Y.~L.,  {Stauffer} J.~R.,   {Song} I.,  2009, \mn@doi [\ApJ]
  {10.1088/0004-637X/698/2/1068}, \href
  {http://adsabs.harvard.edu/abs/2009ApJ...698.1068P} {698, 1068}

\bibitem[\protect\citeauthoryear{{Poglitsch} et~al.,}{{Poglitsch}
  et~al.}{2010}]{poglitsch-et-al-2010}
{Poglitsch} A.,  et~al., 2010, \mn@doi [\AAp] {10.1051/0004-6361/201014535},
  \href {http://esoads.eso.org/abs/2010A%26A...518L...2P} {518, L2}

\bibitem[\protect\citeauthoryear{{Rameau} et~al.,}{{Rameau}
  et~al.}{2013}]{rameau-et-al-2013}
{Rameau} J.,  et~al., 2013, \mn@doi [\ApJL] {10.1088/2041-8205/772/2/L15},
  \href {http://adsabs.harvard.edu/abs/2013ApJ...772L..15R} {772, L15}

\bibitem[\protect\citeauthoryear{{Rieke} et~al.,}{{Rieke}
  et~al.}{2004}]{rieke-et-al-2004}
{Rieke} G.~H.,  et~al., 2004, \mn@doi [\ApJS] {10.1086/422717}, \href
  {http://adsabs.harvard.edu/abs/2004ApJS..154...25R} {154, 25}

\bibitem[\protect\citeauthoryear{{Rieke} et~al.,}{{Rieke}
  et~al.}{2015}]{rieke-et-al-2015}
{Rieke} G.~H.,  et~al., 2015, \mn@doi [\PASP] {10.1086/682252}, \href
  {http://adsabs.harvard.edu/abs/2015PASP..127..584R} {127, 584}

\bibitem[\protect\citeauthoryear{{Santos}, {Mayor}, {Naef}, {Pepe}, {Queloz},
  {Udry}, {Burnet}  \& {Revaz}}{{Santos} et~al.}{2000}]{santos-et-al-2000}
{Santos} N.~C.,  {Mayor} M.,  {Naef} D.,  {Pepe} F.,  {Queloz} D.,  {Udry} S.,
  {Burnet} M.,   {Revaz} Y.,  2000, \AAp, \href
  {http://adsabs.harvard.edu/abs/2000A%26A...356..599S} {356, 599}

\bibitem[\protect\citeauthoryear{{Sch{\"u}ppler}, {L{\"o}hne}, {Krivov},
  {Ertel}, {Marshall}  \& {Eiroa}}{{Sch{\"u}ppler}
  et~al.}{2014}]{schueppler-et-al-2014}
{Sch{\"u}ppler} C.,  {L{\"o}hne} T.,  {Krivov} A.~V.,  {Ertel} S.,  {Marshall}
  J.~P.,   {Eiroa} C.,  2014, \mn@doi [\AAp] {10.1051/0004-6361/201423523},
  \href {http://adsabs.harvard.edu/abs/2014A%26A...567A.127S} {567, A127}

\bibitem[\protect\citeauthoryear{{Sch{\"u}ppler} et~al.,}{{Sch{\"u}ppler}
  et~al.}{2015}]{schueppler-et-al-2015}
{Sch{\"u}ppler} C.,  et~al., 2015, \mn@doi [\AAp]
  {10.1051/0004-6361/201525664}, \href
  {http://adsabs.harvard.edu/abs/2015A%26A...581A..97S} {581, A97}

\bibitem[\protect\citeauthoryear{Strubbe \& Chiang}{Strubbe \&
  Chiang}{2006}]{strubbe-chiang-2006}
Strubbe L.~E.,  Chiang E.~I.,  2006, \ApJ, 648, 652

\bibitem[\protect\citeauthoryear{{Th{\' e}bault} \& {Wu}}{{Th{\' e}bault} \&
  {Wu}}{2008}]{thebault-wu-2008}
{Th{\' e}bault} P.,  {Wu} Y.,  2008, \AAp, 481, 713

\bibitem[\protect\citeauthoryear{Th\'ebault, Augereau  \& Beust}{Th\'ebault
  et~al.}{2003}]{thebault-et-al-2003}
Th\'ebault P.,  Augereau J.-C.,   Beust H.,  2003, \AAp, 408, 775

\bibitem[\protect\citeauthoryear{{Vitense}, {Krivov}, Kobayashi  \&
  {L\"ohne}}{{Vitense} et~al.}{2012}]{vitense-et-al-2012}
{Vitense} C.,  {Krivov} A.~V.,  Kobayashi H.,   {L\"ohne} T.,  2012, \mn@doi
  [\AAp] {10.1051/0004-6361/201118551}, \href
  {http://adsabs.harvard.edu/abs/2012A%26A...540A..30V} {540, A30}

\bibitem[\protect\citeauthoryear{Wyatt}{Wyatt}{2005}]{wyatt-2005}
Wyatt M.~C.,  2005, \AAp, 433, 1007

\bibitem[\protect\citeauthoryear{{Wyatt}}{{Wyatt}}{2008}]{wyatt-2008}
{Wyatt} M.~C.,  2008, \mn@doi [\ARAA] {10.1146/annurev.astro.45.051806.110525},
  \href {http://adsabs.harvard.edu/abs/2008ARA%26A..46..339W} {46, 339}

\bibitem[\protect\citeauthoryear{{Wyatt}}{{Wyatt}}{2018}]{wyatt-et-al-2018}
{Wyatt} M.~C.,  2018, {Debris Disks: Probing Planet Formation}.
p.~146, \mn@doi{10.1007/978-3-319-55333-7_146}

\bibitem[\protect\citeauthoryear{Wyatt, Dermott, Telesco, Fisher, Grogan,
  Holmes  \& Pi$\tilde{n}$a}{Wyatt et~al.}{1999}]{wyatt-et-al-1999}
Wyatt M.~C.,  Dermott S.~F.,  Telesco C.~M.,  Fisher R.~S.,  Grogan K.,  Holmes
  E.~K.,   Pi$\tilde{n}$a R.~K.,  1999, \ApJ, 527, 918

\bibitem[\protect\citeauthoryear{{Wyatt}, {Smith}, {Greaves}, {Beichman},
  {Bryden}  \& {Lisse}}{{Wyatt} et~al.}{2007}]{wyatt-et-al-2007}
{Wyatt} M.~C.,  {Smith} R.,  {Greaves} J.~S.,  {Beichman} C.~A.,  {Bryden} G.,
   {Lisse} C.~M.,  2007, \ApJ, 658, 569

\bibitem[\protect\citeauthoryear{{Wyatt}, {Bonsor}, {Jackson}, {Marino}  \&
  {Shannon}}{{Wyatt} et~al.}{2017}]{wyatt-et-al-2017}
{Wyatt} M.~C.,  {Bonsor} A.,  {Jackson} A.~P.,  {Marino} S.,   {Shannon} A.,
  2017, \mn@doi [\mnras] {10.1093/mnras/stw2633}, \href
  {http://adsabs.harvard.edu/abs/2017MNRAS.464.3385W} {464, 3385}

\makeatother
\end{thebibliography}

